Hesitation Has a Geometry: Entropy-Trained Hyperbolic Probes for Sparse Activation Steering

When a large language model solves a mathematical problem, its reasoning is largely hierarchical, and the solution often branches at a few tokens where the next-token entropy is high. Such tree-like structure embeds in hyperbolic space with far lower distortion than in Euclidean space. Activation steering, however, usually edits the hidden states of a pretrained model by adding one fixed Euclidean vector at every token, even though most tokens of a solution are already determined by the context. We propose Hyperbolic Entropy Steering (HEST), which embeds the hidden states in the Poincar\'e ball with a lightweight probe whose only label is the model's own next-token entropy. Where this entropy exceeds a threshold, HEST moves the embedded state along the geodesic of steepest descent of a readout of the probe and maps the change back to the hidden state. For the Busemann readout of a learned ideal point, we prove that a step of fixed length lowers it by the same amount at every state. On three instruction-tuned models from the Qwen2.5-Math and Llama-3.1 families, with the step length selected on held-out training problems, HEST with the Busemann readout improves the accuracy of greedy decoding on MATH-500 and GSM8K in all six settings, by up to 1.1 points, while steering a median of only 0.8 to 3.0% of the tokens of a solution, whereas a contrastive steering vector added at every token lowers accuracy. The gains are largest on problems where the model hesitates often, and accuracy on the remaining problems is almost unchanged.

==> tables/case389_greedy.txt <==
To solve for \(\sin{T}\) in \(\triangle RST\), we start by analyzing the given information and the properties of the triangle.

Given:
- \(\sin{R} = \frac{2}{5}\)
- \(\triangle RST\) is a right triangle with \(\angle T = 90^\circ\)

Since \(\angle T\) is the right angle, \(\angle R\) and \(\angle S\) are complementary angles. Therefore, we have:
\[
\angle R + \angle S = 90^\circ
\]

We need to find \(\sin{T}\). However, since \(\angle T = 90^\circ\), we know that:
\[
\sin{90^\circ} = 1
\]

Thus, the value of \(\sin{T}\) is:
\[
\boxed{1}
\]

==> tables/case389_hest.txt <==
To solve for \(\sin{T}\) in \(\triangle RST\), we start by analyzing the given information and the properties of the triangle.

Given:
- \(\sin{R} = \frac{2}{5}\)
- \(\triangle RST\) is a right triangle with \(\angle RST = 90^\circ\)

Since \(\angle RST = 90^\circ\), \(\angle R\) and \(\angle T\) are complementary angles. Therefore, we have:
\[
\angle R + \angle T = 90^\circ
\]

We know that the sine of an angle in a right triangle is the ratio of the length of the opposite side to the hypotenuse. For \(\angle R\), the opposite side is \(ST\) and the hypotenuse is \(RS\). Given \(\sin{R} = \frac{2}{5}\), we can write:
\[
\sin{R} = \frac{ST}{RS} = \frac{2}{5}
\]

Let \(ST = 2k\) and \(RS = 5k\) for some positive constant \(k\).

Next, we use the Pythagorean theorem to find the length of the remaining side \(RT\):
\[
RT^2 + ST^2 = RS^2
\]
\[
RT^2 + (2k)^2 = (5k)^2
\]
\[
RT^2 + 4k^2 = 25k^2
\]
\[
RT^2 = 25k^2 - 4k^2
\]
\[
RT^2 = 21k^2
\]
\[
RT = \sqrt{21k^2} = k\sqrt{21}
\]

Now, we need to find \(\sin{T}\). Since \(\angle T\) is complementary to \(\angle R\), we have:
\[
\sin{T} = \cos{R}
\]

The cosine of an angle in a right triangle is the ratio of the length of the adjacent side to the hypotenuse. For \(\angle R\), the adjacent side is \(RT\) and the hypotenuse is \(RS\). Therefore:
\[
\cos{R} = \frac{RT}{RS} = \frac{k\sqrt{21}}{5k} = \frac{\sqrt{21}}{5}
\]

Thus, we have:
\[
\sin{T} = \cos{R} = \frac{\sqrt{21}}{5}
\]

Therefore, the value of \(\sin{T}\) is:
\[
\boxed{\frac{\sqrt{21}}{5}}
\]

==> tables/case389_problem.txt <==
In $\triangle{RST}$, shown, $\sin{R}=\frac{2}{5}$.  What is $\sin{T}$?

[asy]
pair R,S,T;
T = (0,0);
S = (2,0);
R = (2,sqrt(21));
draw(R--S--T--R);
draw(rightanglemark(R,S,T,10));
label("$T$",T,SW);
label("$S$",S,SE);
label("$R$",R,NE);
label("$5$",(R+T)/2,NW);
[/asy]
